Symmetry in cancer networks identified: Proposal for multi-cancer biomarkers

One of the most challenging problems in biomedicine and genomics is the identification of disease biomarkers. In this study, proteomics data from seven major cancers were used to construct two weighted protein-protein interaction (PPI) networks i.e., one for the normal and another for the cancer conditions. We developed rigorous, yet mathematically simple, methodology based on the degeneracy at -1 eigenvalues to identify structural symmetry or motif structures in network. Utilising eigenvectors corresponding to degenerate eigenvalues in the weighted adjacency matrix, we identified structural symmetry in underlying weighted PPI networks constructed using seven cancer data. Functional assessment of proteins forming these structural symmetry exhibited the property of cancer hallmarks. Survival analysis refined further this protein list proposing BMI, MAPK11, DDIT4, CDKN2A, and FYN as putative multi-cancer biomarkers. The combined framework of networks and spectral graph theory developed here can be applied to identify symmetrical patterns in other disease networks to predict proteins as potential disease biomarkers.

==> ref.txt <==
\bibitem[\protect\citename{Stratton et al.,} 2009]{Stratton} 
Stratton M. R., Campbell P. J., Futreal P. A. ({ 2009}.) The cancer genome. {\it Nature.} {\bf 458}, 719-724.

\bibitem[\protect\citename{Barabasi et al.,} 2004]{Bara}
Barabasi A. L.,  Otavi Z. N. ({2004}). Network biology: understanding the cells functional organization. {\it Nature Review Genetics,} {\bf 5}, 101–113.

\bibitem[\protect\citename{Shen R. et al.,} 2006]{ZhangK}
Shen R., Goonesekere N. C., Guda C. (2012). Mining functional subgraphs from cancer protein-protein interaction networks. {\it BMC Systems Biology,}  {\bf 6(3)}, S2.

\bibitem[\protect\citename{Seo et al.,} 2009]{Dosztanyi}
Folador E. L., de Carvalho P. V., Silva W. M., Ferreira R. S., Silva A., Gromiha M., Ghosh P., Barh D., Azevedo V., Röttger R. (2016).
In silico identification of essential proteins in Corynebacterium pseudotuberculosis based on protein-protein interaction networks. {\it BMC Systems Biology,} {\bf 10(1)}, 103.

\bibitem[\protect\citename{Xu et al.,} 2006]{Cai}
Kim M. S., Kim J. R., Kim D., Lander A. D., Cho K. H. (2012).
Spatiotemporal network motif reveals the biological traits of developmental gene regulatory networks in Drosophila melanogaster. {\it BMC Systems Biology,} {\bf 6(1)}, 31.

\bibitem[\protect\citename{Yixuan et al.,} 2010]{Yixuan}
Yixuan Y., Kiat L. S., Yee C. L., Huiyin L., Yunhao C., Kuan C. P., Hassan A., Ting W. T., Manuel S. T., Guan Y. K., Pin L. Y. ({2010}),
Cathepsin S mediates gastric cancer cell migration and invasion via a putative network of metastasis-associated proteins. {\it Journal of Proteome Research,} {\bf 9(9)}, 4767-4778.

\bibitem[\protect\citename{Lage et al.,} 2007]{Lage}
Lage K., Karlberg E. O., Størling Z. M., Olason P. I., Pedersen A. G., Rigina O., Hinsby A. M., Tümer Z., Pociot F., Tommerup N., Moreau Y. ({2007}).
A human phenome-interactome network of protein complexes implicated in genetic disorders. {\it Nature Biotechnology}, {\bf 25(3)}, 309.

\bibitem[\protect\citename{Ahn et al.,} 2011]{Yildirim}
Ahn J., Yoon Y., Park C., Shin E., Park S. ({2011}).
Integrative gene network construction for predicting a set of complementary prostate cancer genes. {\it Bioinformatics}, {\bf 27(13)}, 1846-1853.

\bibitem[\protect\citename{Chiang et al.,} 2007]{Chiang}
Chiang G. G. \& Abraham R. T. ({2007}). Targeting the mTOR signaling network in cancer. {\it Trends in Molecular Medicine,} {\bf 13(10)}, 433-442.

\bibitem[\protect\citename{Potestio et al.,} 2009] {Potestio}
Potestio R., Caccioli F., Vivo P. (2009). Random matrix approach to collective behavior and bulk universality in protein dynamics. 
{\it Physical Review Letters, } {\bf 103(26)}, 268101.

\bibitem[\protect\citename{Chung et al.,} 2003] {Chung}
Chung F., Linyuan L., Van V. (2003). Spectra of random graphs with given expected degrees. {\it Proceedings of the National Academy of Sciences,} {\bf 100}, 6313–6318.

\bibitem[\protect\citename{Jalan S. et al.,} 2012] {SJ1} 
Jalan S., Ung CY, Bhojwani J, Li B, Zhang L, Lan SH, Gong Z. (2012). Spectral analysis of gene co-expression network of Zebrafish. 
{\it EPL,} {\bf 99(4)}, 48004.

\bibitem[\protect\citename{Rai A. et al.,2015] {Rai1}
Rai A., Pawar A. K., Jalan S. (2015). Prognostic interaction patterns in diabetes mellitus II: A random-matrix-theory relation. 
{\it Physical Review E,} {\bf 92(2)}, 022806.

\bibitem[\protect\citename{Rai A. et al.,} 2014] {Rai2}
Rai A. Menon A. V., Jalan S. (2014). Randomness and preserved patterns in cancer network. 
{\it Scientific Reports,} {\bf 4}, 6368.


\bibitem[\protect\citename{Wang et al.,} 2012]{Wang}
Wang J, Huang Y, Wu FX, Pan Y. ({2012}). Symmetry compression method for discovering network motifs. 
{\it IEEE/ACM Transactions on Computational Biology and Bioinformatics,} {\bf 9(6)}, 1776-1789.

\bibitem[\protect\citename{Milo et al.,} 2004]{Milo}
Milo R., Itzkovitz S., Kashtan N., Levitt R., Shen-Orr S., Ayzenshtat I., Sheffer M., Alon U. ({2004}). Superfamilies of evolved and designed networks. {\it Science,} {\bf 303(5663)}, 1538-1542.

\bibitem[\protect\citename{Ocone et al.,} 2011]{Christofk}
Ocone A. \& Sanguinetti G. ({2011}). Reconstructing transcription factor activities in hierarchical transcription network motifs. {\it Bioinformatics}, {\bf 27(20)}, 2873-2879.

\bibitem{Cheng}
Cheng F., Chuang L., Bairong S., Zhongming Z. (2016). 
Investigating cellular network heterogeneity and modularity in cancer: a network entropy and unbalanced motif approach. {\it BMC Systems Biology,} {\bf 10(3)},  65.

\bibitem[\protect\citename{Van Mieghem et al.,} 2010]{Mieghem} 
Van Mieghem P. (2010). Graph spectra for complex networks. {\it Cambridge University Press}.

\bibitem{PS1}
Shinde P, Yadav A, Rai A and Jalan S. ({2015}).
Dissortativity and duplications in oral cancer. {\it European Physical Journal B}, {\bf 88(8)}, 197.

\bibitem[\protect\citename{Marrec et al., 2017]{LM}
Marrec L. \& Jalan S. ({2017}). Analysing degeneracies in networks spectra. {\it EPL}, {\bf 117(4)}, 48001.

\bibitem[\protect\citename{Yadav et al., 2015]{Yadav} 
Yadav A. \& Jalan S. ({2015}). Origin and implications of zero degeneracy in networks spectra. {\it  Chaos: An Interdisciplinary Journal of Nonlinear Science,} {\bf 25(4)}, 043110.

\bibitem[\protect\citename{Szklarczyk et al., 2014]{String}
Szklarczyk D., Franceschini A., Wyder S., Forslund K., Heller D., Huerta-Cepas J., Simonovic M., Roth A., Santos A., Tsafou K. P., Kuhn M. ({2014}).
STRING v10: protein–protein interaction networks, integrated over the tree of life. {\it Nucleic Acids Research,} {\bf 43}, D447-D452.

\bibitem{dataToUse}
Figshare data: https://dx:doi.org/10.6084/m9.figshare.4193409.v1

\bibitem[\protect\citename{Saramäki et al., 2007]{Saramaki} 
Saramäki J., Kivelä M., Onnela J. P., Kaski K., Kertész J. ({2007}).
Generalizations of the clustering coefficient to weighted complex networks, {\it Physical Review E,} {\bf 75}, 027105.

\bibitem[\protect\citename{Brandes et al.,} 2008]{Brandes}
Brandes U. ({2008}). On variants of shortest-path betweenness centrality and their generic computation. {\it Social Networks,} {\bf 30(2)}, 136-145.

\bibitem[\protect\citename{Cragg et al.,} 1997]{Rank}
Cragg J. G. \& Donald S. G. ({1997}). Inferring the rank of a matrix. {\it Journal of Economics,} {\bf 76(1)}, 223-250.

\bibitem[\protect\citename{Mi et al.,} 2005]{Panther}
Mi H., Lazareva-Ulitsky B., Loo R., Kejariwal A., Vandergriff J., Rabkin S., Guo N., Muruganujan A., Doremieux O., Campbell M. J., Kitano H. ({2005}).
The PANTHER database of protein families, subfamilies, functions and pathways. {\it Nucleic Acids Research,} {\bf 33}, D284-D288.

\bibitem[\protect\citename{Liberzon et al.,} 2011]{MSigDB}
Liberzon A., Subramanian A., Pinchback R., Thorvaldsdóttir H., Tamayo P., Mesirov J. P. ({2011}). 
Molecular signatures database (MSigDB) 3.0. {\it Bioinformatics,} {\bf 27(12)}, 1739-1740.

\bibitem[\protect\citename{Aguirre-Gamboa et al.,} 2013]{SurvExpress}
Aguirre-Gamboa R., Gomez-Rueda H., Martínez-Ledesma E., Martínez-Torteya A., Chacolla-Huaringa R., Rodriguez-Barrientos A., Tamez-Pena, J. G., Trevino V. ({2013}).
SurvExpress: an online biomarker validation tool and database for cancer gene expression data using survival analysis. {\it PloS One,} {\bf 8(9)}, 74250.

\bibitem[\protect\citename{Fox et al.,} 2011]{Fox} 
Fox A. D., Hescott B. J., Blumer A. C., Slonim D. K. ({2011}).
Connectedness of PPI network neighborhoods identifies regulatory hub proteins. {\it Bioinformatics,} {\bf 27(8)}, 1135-1142.

\bibitem[\protect\citename{Yu et al.,} 2016]{Yu} 
Yu X., Li Z., Shen J. ({2016}). BRD7: a novel tumor suppressor gene in different cancers. {\it American Journal of Translational Research,} {\bf 8(2)}, 742.

\bibitem[\protect\citename{Hanahan et al.,} 2011]{Hanahan}
Hanahan D. \& Weinberg R. A. ({2011}). Hallmarks of cancer: the next generation. {\it Cell,} {\bf 144(5)}, 646-674.

\bibitem[\protect\citename{Winter et al.,} 2014]{WinterD}
Winter D. L., Erce M. A., Wilkins M. R. ({2014}). 
A web of possibilities: network-based discovery of protein interaction codes. {\it Journal of Proteome Research,} {\bf 13(12)}, 5333-5338.

\bibitem[\protect\citename{Barh et al.,} 2014]{Barh}
Barh D., Carpi A., Verma M., Gunduz M. ({2014}).
Cancer biomarkers: minimal and noninvasive early diagnosis and prognosis. {\it CRC Press}. 

\bibitem[\protect\citename{Albert et al.,} 2002]{BarabasiReview} 
Albert R. \& Barab\'asi AL. ({2002}).
Statistical mechanics of complex networks. {\it Review of Modern Physics,} {\bf 74(1)}, 47.

\bibitem[\protect\citename{Brockmoller et al.,} 2011]{Brock}
Brockmoller S. F., Bucher E., Muller B. M., Budczies J., Hilvo M., Griffin J. L., Oresic M., Kallioniemi O., Iljin K., Loibl S., Darb-Esfahani S. ({2011}).
Integration of Metabolomics and Expression of Glycerol-3-phosphate Acyltransferase (GPAM) in Breast Cancer Link to Patient Survival, Hormone Receptor Status, and Metabolic Profiling. 
{\it Journal of Proteome Research,} {\bf 11(2)}, 850-860.

\bibitem[\protect\citename{Nacerddine et al.,} 2012]{Nacerddine}
Nacerddine K., Beaudry J. B., Ginjala V., Westerman B., Mattiroli F., Song J. Y., Van Der Poel H., Ponz O. B., Pritchard C., Cornelissen-Steijger P., Zevenhoven J. ({2012}).
Akt-mediated phosphorylation of Bmi1 modulates its oncogenic potential, E3 ligase activity, and DNA damage repair activity in mouse prostate cancer. {\it Journal of Clinical Investigation,} {\bf 122(5)}, 1920.

\bibitem[\protect\citename{He et al.,} 2014]{MAPK11}
He Z., He J., Liu Z., Xu J., Sofia F. Y., Liu H., Yang J. ({2014}).
MAPK11 in breast cancer cells enhances osteoclastogenesis and bone resorption. {\it Biochimie,} {\bf 106}, 24-32.

\bibitem[\protect\citename{Pinto et al.,} 2017]{Pinto}
Pinto J. A., Rolfo C., Raez L. E., Prado A., Araujo J. M., Bravo L., Fajardo W., Morante Z. D., Aguilar A., Neciosup S. P., Mas L. A. ({2017}).
In silico evaluation of DNA Damage Inducible Transcript 4 gene (DDIT4) as prognostic biomarker in several malignancies. {\it Scientific Reports,} {\bf 7}.

\bibitem[\protect\citename{Elias et al.,} 2015]{Elias}
Elias D. \& Ditzel H. J. ({2015})
Fyn is an important molecule in cancer pathogenesis and drug resistance. {\it Pharmacological Research,} {\bf 100}, 250-254.

\bibitem[\protect\citename{Krause et al.,} 2003]{Krause}
Krause A. E., Frank K. A., Mason D. M., Ulanowicz R. E., Taylor W. W. ({2003}).
Compartments revealed in food-web structure. {\it Nature}, {\bf 426(6964)}, 282-285.


